A Step Toward Quantifying Independently Reproducible Machine Learning Research

What makes a paper independently reproducible? Debates on reproducibility center around intuition or assumptions but lack empirical results. Our field focuses on releasing code, which is important, but is not sufficient for determining reproducibility. We take the first step toward a quantifiable answer by manually attempting to implement 255 papers published from 1984 until 2017, recording features of each paper, and performing statistical analysis of the results. For each paper, we did not look at the authors code, if released, in order to prevent bias toward discrepancies between code and paper.

==> did_reproduce.csv <==
Reproduced,Year,Type,Year Attempted,Author Code Available,Authors Reply,Rigor vs Empirical,Number of Authors,Pages,Num References,Number of Equations,Number of Proofs,Has Appendix,Looks Intimidating,Paper Readability,Algo Difficulty,Pseudo Code,Data Available,Total Tables and Figures,Number of Tables,Number of Graphs/Plots,Number of Other Figures,Conceptualization Figures,Uses Exemplar Toy Problem,Exact Compute Used,Hyperparameters Specified,Compute Needed,Normalized Num References,Normalized Number of Equations,Normalized Number of Proofs,Normalized Total Tables and Figures,Normalized Number of Tables,Normalized Number of Graphs/Plots,Normalized Number of Other Figures,Normalized Conceptualization Figures
Yes,2010,Journal,2012,No,N/A,Theory,4,27,37,45,3,No,Yes,Ok,Low,Yes,Yes,26,5,21,0,0,No,Yes,Yes,Desktop,1.37037037,1.666666667,0.111111111,0.962962963,0.185185185,0.777777778,0,0
Yes,1999,Journal,2012,No,N/A,Balance,1,10,5,14,0,No,No,Good,Medium,Yes,Yes,9,0,9,0,0,No,No,Yes,Desktop,0.5,1.4,0,0.9,0,0.9,0,0
Yes,1993,Conference,2012,No,N/A,Balance,1,11,27,8,2,No,Yes,Ok,Medium,Code-Like,No,12,2,3,2,5,No,No,Yes,Desktop,2.454545455,0.727272727,0.181818182,1.090909091,0.181818182,0.272727273,0.181818182,0.454545455
Yes,2000,Journal,2012,No,N/A,Balance,3,38,29,60,5,No,Yes,Ok,Low,Yes,Yes,17,3,13,1,0,No,No,Partial,Desktop,0.763157895,1.578947368,0.131578947,0.447368421,0.078947368,0.342105263,0.026315789,0
Yes,1998,Journal,2012,No,N/A,Empirical,1,23,21,13,0,No,No,Good,Low,Yes,Yes,15,10,5,0,0,No,No,Yes,Desktop,0.913043478,0.565217391,0,0.652173913,0.434782609,0.217391304,0,0
Yes,1996,Conference,2012,No,N/A,Empirical,2,15,20,4,0,Yes,No,Excellent,Low,Yes,Yes,5,3,1,1,0,No,No,No,Desktop,1.333333333,0.266666667,0,0.333333333,0.2,0.066666667,0.066666667,0
Yes,2001,Journal,2012,Yes,N/A,Balance,1,39,22,92,0,No,Yes,Excellent,Low,Step-Code,Yes,48,5,43,0,0,No,No,Yes,Desktop,0.564102564,2.358974359,0,1.230769231,0.128205128,1.102564103,0,0
Yes,2003,Conference,2012,No,Yes,Theory,1,7,31,8,2,No,No,Low,High,Step-Code,Yes,2,2,0,0,0,No,No,Yes,Desktop,4.428571429,1.142857143,0.285714286,0.285714286,0.285714286,0,0,0
Yes,2007,Conference,2012,Yes,Yes,Empirical,2,10,10,9,0,No,No,Good,Low,Yes,No,7,0,0,5,2,Yes,No,Yes,Desktop,1,0.9,0,0.7,0,0,0.5,0.2
Yes,2009,Journal,2012,No,N/A,Balance,4,12,24,37,1,Yes,No,Ok,Low,Step-Code,Yes,18,5,13,0,0,No,No,Yes,Desktop,2,3.083333333,0.083333333,1.5,0.416666667,1.083333333,0,0
Yes,2006,Book,2012,Yes,Yes,Theory,4,13,10,14,0,No,No,Low,Medium,No,Yes,7,0,7,0,0,No,No,Yes,Desktop,0.769230769,1.076923077,0,0.538461538,0,0.538461538,0,0
Yes,2005,Journal,2012,Yes,N/A,Balance,3,24,28,18,0,No,Yes,Good,Low,No,Yes,11,10,1,0,0,No,No,Yes,Desktop,1.166666667,0.75,0,0.458333333,0.416666667,0.041666667,0,0
Yes,2001,Journal,2012,Yes,N/A,Empirical,1,27,17,32,1,Yes,No,Excellent,Medium,No,Yes,14,8,6,0,0,No,No,Yes,Desktop,0.62962963,1.185185185,0.037037037,0.518518519,0.296296296,0.222222222,0,0
Yes,2010,Conference,2012,Yes,Yes,Empirical,1,11,19,4,0,No,Yes,Good,Medium,Code-Like,Yes,4,4,0,0,0,No,Yes,Yes,Desktop,1.727272727,0.363636364,0,0.363636364,0.363636364,0,0,0
Yes,1998,Journal,2012,No,N/A,Theory,1,34,22,104,16,No,Yes,Ok,Low,No,No,5,2,0,3,0,No,No,Yes,Desktop,0.647058824,3.058823529,0.470588235,0.147058824,0.058823529,0,0.088235294,0
Yes,2000,Conference,2012,No,N/A,Theory,3,7,10,19,2,Yes,No,Excellent,Low,No,Yes,3,1,0,0,2,No,No,Yes,Desktop,1.428571429,2.714285714,0.285714286,0.428571429,0.142857143,0,0,0.285714286
Yes,1996,Journal,2012,No,N/A,Empirical,2,9,17,21,0,No,Yes,Ok,Low,Step-Code,Yes,34,1,24,6,3,Yes,No,Yes,Desktop,1.888888889,2.333333333,0,3.777777778,0.111111111,2.666666667,0.666666667,0.333333333
Yes,1999,Conference,2012,Yes,N/A,Empirical,4,12,27,32,0,No,Yes,Low,High,Code-Like,Yes,18,0,7,4,7,Yes,No,Yes,Desktop,2.25,2.666666667,0,1.5,0,0.583333333,0.333333333,0.583333333
Yes,2000,Journal,2012,Yes,N/A,Empirical,3,4,36,10,0,No,Yes,Ok,Medium,Step-Code,Yes,8,0,6,1,1,Yes,No,Yes,Desktop,9,2.5,0,2,0,1.5,0.25,0.25
Yes,2011,Journal,2012,Yes,N/A,Empirical,3,13,18,11,0,Yes,No,Good,Low,Yes,Yes,10,4,6,0,0,No,Yes,Yes,Desktop,1.384615385,0.846153846,0,0.769230769,0.307692308,0.461538462,0,0
Yes,2012,Conference,2012,Yes,Yes,Balance,1,12,34,39,1,Yes,No,Excellent,Medium,No,Yes,12,3,7,0,2,No,Yes,Yes,Server,2.833333333,3.25,0.083333333,1,0.25,0.583333333,0,0.166666667
Yes,1997,Journal,2012,No,N/A,Empirical,4,63,229,81,0,No,Yes,Good,Low,No,Yes,25,0,21,2,2,Yes,No,Partial,Desktop,3.634920635,1.285714286,0,0.396825397,0,0.333333333,0.031746032,0.031746032
Yes,2003,Conference,2012,Yes,N/A,Empirical,3,8,16,6,0,No,No,Excellent,Low,No,Yes,7,3,3,1,0,Yes,No,Yes,Desktop,2,0.75,0,0.875,0.375,0.375,0.125,0
Yes,2006,Conference,2012,No,N/A,Empirical,2,5,8,10,0,No,No,Ok,Low,No,Yes,1,1,0,0,0,No,No,Yes,Desktop,1.6,2,0,0.2,0.2,0,0,0
Yes,2002,Journal,2012,No,N/A,Empirical,2,17,67,42,2,Yes,Yes,Good,Low,Step-Code,Yes,15,0,0,14,1,Yes,No,No,Desktop,3.941176471,2.470588235,0.117647059,0.882352941,0,0,0.823529412,0.058823529
Yes,2002,Journal,2012,No,N/A,Empirical,4,37,37,5,0,Yes,No,Good,Low,Yes,Yes,35,5,27,3,0,Yes,No,Yes,Desktop,1,0.135135135,0,0.945945946,0.135135135,0.72972973,0.081081081,0
Yes,1986,Journal,2012,Yes,N/A,Empirical,1,26,35,25,0,No,No,Good,Medium,No,Yes,8,3,1,1,3,Yes,No,Yes,Desktop,1.346153846,0.961538462,0,0.307692308,0.115384615,0.038461538,0.038461538,0.115384615
Yes,1984,Conference,2012,No,N/A,Empirical,1,11,16,9,0,No,No,Low,High,Step-Code,No,14,1,9,1,3,No,No,Yes,Desktop,1.454545455,0.818181818,0,1.272727273,0.090909091,0.818181818,0.090909091,0.272727273
Yes,1997,Conference,2012,No,N/A,Balance,2,15,27,21,3,No,Yes,Ok,High,Step-Code,No,10,4,1,1,4,No,No,Yes,Desktop,1.8,1.4,0.2,0.666666667,0.266666667,0.066666667,0.066666667,0.266666667
Yes,2007,Journal,2012,Yes,N/A,Balance,3,14,66,35,0,No,Yes,Low,High,Yes,Yes,12,3,9,0,0,No,No,Yes,Desktop,4.714285714,2.5,0,0.857142857,0.214285714,0.642857143,0,0
Yes,1988,Journal,2012,No,N/A,Empirical,2,11,55,15,0,No,No,Good,Low,No,No,5,5,0,0,0,No,No,Yes,Desktop,5,1.363636364,0,0.454545455,0.454545455,0,0,0
Yes,2003,Journal,2012,No,N/A,Theory,1,17,16,79,7,No,Yes,Good,Low,No,No,0,0,0,0,0,No,No,Yes,Desktop,0.941176471,4.647058824,0.411764706,0,0,0,0,0
Yes,1990,Conference,2012,Yes,N/A,Empirical,1,6,7,0,0,No,No,Good,Low,No,No,0,0,0,0,0,No,No,Yes,Desktop,1.166666667,0,0,0,0,0,0,0
Yes,2006,Journal,2012,Yes,N/A,Balance,3,26,49,25,1,Yes,No,Excellent,Low,Yes,Yes,78,6,72,0,0,No,No,Yes,Desktop,1.884615385,0.961538462,0.038461538,3,0.230769231,2.769230769,0,0
Yes,1996,Conference,2012,Yes,N/A,Empirical,1,6,19,4,0,No,No,Good,Low,No,Yes,3,1,2,0,0,No,No,Yes,Desktop,3.166666667,0.666666667,0,0.5,0.166666667,0.333333333,0,0
Yes,2010,Conference,2013,Yes,Yes,Balance,3,8,23,46,3,No,Yes,Good,Medium,Yes,Yes,4,1,3,0,0,No,No,Yes,Desktop,2.875,5.75,0.375,0.5,0.125,0.375,0,0
Yes,2009,Conference,2013,Yes,N/A,Theory,2,8,25,62,3,No,No,Good,Low,Yes,Yes,6,0,6,0,0,No,No,Yes,Desktop,3.125,7.75,0.375,0.75,0,0.75,0,0
Yes,2006,Journal,2013,Yes,N/A,Theory,5,34,34,139,9,Yes,No,Good,Low,Yes,Yes,12,0,12,0,0,No,No,Yes,Desktop,1,4.088235294,0.264705882,0.352941176,0,0.352941176,0,0
Yes,2010,Conference,2013,Yes,Yes,Theory,3,9,25,24,0,No,No,Low,Medium,Yes,Yes,5,1,3,1,0,No,No,Partial,Desktop,2.777777778,2.666666667,0,0.555555556,0.111111111,0.333333333,0.111111111,0
Yes,2008,Conference,2013,Yes,Yes,Balance,5,9,24,44,7,Yes,Yes,Good,Medium,Code-Like,Yes,14,2,12,0,0,No,Yes,Yes,Desktop,2.666666667,4.888888889,0.777777778,1.555555556,0.222222222,1.333333333,0,0
Yes,2010,Conference,2013,Yes,N/A,Empirical,1,2,6,3,0,No,No,Excellent,Low,Yes,Yes,4,1,3,0,0,No,Yes,Yes,Desktop,3,1.5,0,2,0.5,1.5,0,0
Yes,2005,Conference,2013,No,N/A,Empirical,2,8,9,6,0,No,Yes,Good,Low,Yes,Yes,63,2,61,0,0,No,No,Yes,Desktop,1.125,0.75,0,7.875,0.25,7.625,0,0
Yes,1999,Book,2013,No,N/A,Empirical,1,11,22,16,0,Yes,No,Good,Low,Code-Like,Yes,4,2,2,0,0,No,No,Yes,Desktop,2,1.454545455,0,0.363636364,0.181818182,0.181818182,0,0
Yes,2007,Journal,2013,Yes,N/A,Balance,3,8,9,18,3,Yes,No,Good,Low,Code-Like,Yes,2,2,0,0,0,No,No,Yes,Desktop,1.125,2.25,0.375,0.25,0.25,0,0,0
Yes,2010,Conference,2013,No,N/A,Balance,2,8,20,18,0,No,Yes,Low,Low,No,Yes,20,1,17,1,1,No,No,Yes,GPU,2.5,2.25,0,2.5,0.125,2.125,0.125,0.125
Yes,2008,Journal,2013,No,N/A,Theory,3,31,12,156,13,No,Yes,Ok,Low,Yes,Yes,14,1,12,0,1,No,No,Yes,Desktop,0.387096774,5.032258065,0.419354839,0.451612903,0.032258065,0.387096774,0,0.032258065
Yes,2010,Conference,2013,No,Yes,Balance,5,12,15,75,4,No,Yes,Ok,Low,Yes,Yes,13,6,7,0,0,No,No,Yes,Desktop,1.25,6.25,0.333333333,1.083333333,0.5,0.583333333,0,0
Yes,1998,Book,2013,Yes,N/A,Balance,1,20,20,24,1,Yes,Yes,Good,Medium,Code-Like,Yes,13,10,0,1,2,No,Yes,Yes,Desktop,1,1.2,0.05,0.65,0.5,0,0.05,0.1
Yes,2001,Journal,2013,Yes,N/A,Balance,4,28,5,37,0,No,No,Ok,Medium,Code-Like,Yes,10,10,0,0,0,No,No,Yes,Desktop,0.178571429,1.321428571,0,0.357142857,0.357142857,0,0,0
Yes,2007,Journal,2013,Yes,N/A,Empirical,2,15,31,11,0,No,No,Excellent,Low,No,Yes,15,1,13,0,1,Yes,No,Yes,Desktop,2.066666667,0.733333333,0,1,0.066666667,0.866666667,0,0.066666667
Yes,1994,Tech Report,2013,No,N/A,Empirical,1,2,5,5,0,No,No,Excellent,Low,Yes,No,0,0,0,0,0,No,No,Yes,Desktop,2.5,2.5,0,0,0,0,0,0
Yes,2000,Conference,2013,No,N/A,Empirical,2,7,19,18,0,No,Yes,Excellent,Low,Yes,Yes,7,1,6,0,0,No,No,Yes,Desktop,2.714285714,2.571428571,0,1,0.142857143,0.857142857,0,0
Yes,1993,Conference,2013,No,N/A,Empirical,2,6,7,10,0,No,No,Good,Low,Yes,No,7,5,2,0,0,Yes,No,Yes,Desktop,1.166666667,1.666666667,0,1.166666667,0.833333333,0.333333333,0,0
Yes,2010,Conference,2013,Yes,Yes,Balance,2,8,16,33,3,No,Yes,Good,Medium,Yes,Yes,5,1,4,0,0,No,No,Yes,Desktop,2,4.125,0.375,0.625,0.125,0.5,0,0
Yes,2002,Journal,2013,No,N/A,Balance,1,30,48,43,7,No,Yes,Excellent,Low,Yes,Yes,20,6,14,0,0,No,No,Yes,Desktop,1.6,1.433333333,0.233333333,0.666666667,0.2,0.466666667,0,0
Yes,2002,Journal,2013,No,N/A,Balance,2,31,48,73,6,No,Yes,Excellent,Low,Yes,Yes,8,5,0,0,3,No,Yes,Yes,Desktop,1.548387097,2.35483871,0.193548387,0.258064516,0.161290323,0,0,0.096774194
Yes,2003,Conference,2013,No,N/A,Theory,3,8,7,15,1,No,No,Good,Low,Yes,Yes,10,1,9,0,0,No,No,No,Desktop,0.875,1.875,0.125,1.25,0.125,1.125,0,0
Yes,2011,Journal,2013,Yes,N/A,Balance,3,22,30,54,9,Yes,Yes,Good,Medium,Yes,Yes,20,4,16,0,0,No,Yes,Yes,Desktop,1.363636364,2.454545455,0.409090909,0.909090909,0.181818182,0.727272727,0,0
Yes,2012,Conference,2013,Yes,N/A,Balance,2,16,12,38,2,No,Yes,Good,Medium,Yes,Yes,21,3,18,0,0,No,No,Yes,Desktop,0.75,2.375,0.125,1.3125,0.1875,1.125,0,0
Yes,2013,Journal,2013,Yes,N/A,Theory,3,9,11,32,3,No,No,Ok,Low,Step-Code,Yes,11,2,9,0,0,No,No,No,Desktop,1.222222222,3.555555556,0.333333333,1.222222222,0.222222222,1,0,0
Yes,2012,Conference,2013,Yes,N/A,Balance,3,7,16,40,2,Yes,No,Excellent,Low,Yes,Yes,9,3,6,0,0,No,No,Yes,Desktop,2.285714286,5.714285714,0.285714286,1.285714286,0.428571429,0.857142857,0,0
Yes,2008,Conference,2013,No,N/A,Theory,3,8,20,30,5,Yes,No,Good,Low,Yes,Yes,4,0,3,1,0,No,No,No,Desktop,2.5,3.75,0.625,0.5,0,0.375,0.125,0
Yes,2012,Conference,2013,Yes,Yes,Balance,3,8,22,33,6,Yes,No,Good,Medium,Yes,Yes,6,2,3,0,1,No,Yes,Yes,Desktop,2.75,4.125,0.75,0.75,0.25,0.375,0,0.125
Yes,2005,Journal,2013,Yes,N/A,Balance,3,27,22,82,4,Yes,Yes,Good,Medium,Code-Like,Yes,27,1,26,0,0,No,No,Yes,Desktop,0.814814815,3.037037037,0.148148148,1,0.037037037,0.962962963,0,0
Yes,2005,Conference,2013,Yes,N/A,Empirical,2,4,9,20,0,No,No,Good,Low,Step-Code,Yes,4,0,4,0,0,No,No,No,Desktop,2.25,5,0,1,0,1,0,0
Yes,2004,Conference,2013,Yes,N/A,Balance,4,7,31,19,3,Yes,No,Low,High,No,Yes,6,0,6,0,0,No,Yes,Yes,Desktop,4.428571429,2.714285714,0.428571429,0.857142857,0,0.857142857,0,0
Yes,2004,Journal,2013,No,N/A,Balance,3,8,13,30,0,No,No,Good,Medium,Yes,Yes,8,2,6,0,0,No,Yes,Yes,Desktop,1.625,3.75,0,1,0.25,0.75,0,0
Yes,2012,Conference,2013,No,N/A,Balance,4,7,27,29,3,No,No,Good,Low,Yes,Yes,17,2,15,0,0,No,No,Yes,Desktop,3.857142857,4.142857143,0.428571429,2.428571429,0.285714286,2.142857143,0,0
Yes,2012,Journal,2013,No,N/A,Theory,2,33,19,167,14,No,Yes,Ok,Medium,Step-Code,Yes,108,2,106,0,0,No,Yes,Yes,Desktop,0.575757576,5.060606061,0.424242424,3.272727273,0.060606061,3.212121212,0,0
Yes,2010,Journal,2013,Yes,N/A,Balance,3,29,33,104,8,Yes,Yes,Good,Medium,Yes,Yes,32,5,25,0,2,No,Yes,Yes,Desktop,1.137931034,3.586206897,0.275862069,1.103448276,0.172413793,0.862068966,0,0.068965517
Yes,1999,Journal,2013,No,N/A,Balance,2,19,21,45,3,No,No,Excellent,Low,Step-Code,Yes,9,3,6,0,0,No,No,Yes,Desktop,1.105263158,2.368421053,0.157894737,0.473684211,0.157894737,0.315789474,0,0
Yes,2012,Journal,2013,Yes,N/A,Balance,2,27,25,78,0,Yes,Yes,Excellent,Medium,Yes,Yes,44,5,36,1,2,No,Yes,Yes,Desktop,0.925925926,2.888888889,0,1.62962963,0.185185185,1.333333333,0.037037037,0.074074074
Yes,2010,Journal,2013,Yes,N/A,Empirical,4,50,70,140,0,Yes,Yes,Excellent,High,Yes,Yes,64,2,62,0,0,No,Yes,Yes,Desktop,1.4,2.8,0,1.28,0.04,1.24,0,0
Yes,2012,Journal,2013,Yes,Yes,Balance,3,9,13,42,1,Yes,Yes,Good,Medium,Code-Like,Yes,17,3,14,0,0,No,Yes,Yes,Desktop,1.444444444,4.666666667,0.111111111,1.888888889,0.333333333,1.555555556,0,0
Yes,2007,Conference,2013,No,N/A,Theory,2,11,12,53,8,No,Yes,Excellent,Low,Step-Code,Yes,4,4,0,0,0,No,No,Yes,Desktop,1.090909091,4.818181818,0.727272727,0.363636364,0.363636364,0,0,0
Yes,2009,Journal,2013,Yes,N/A,Balance,3,24,33,107,5,No,Yes,Good,Low,Yes,Yes,14,1,12,0,1,No,No,Yes,Desktop,1.375,4.458333333,0.208333333,0.583333333,0.041666667,0.5,0,0.041666667
Yes,2008,Conference,2013,Yes,N/A,Balance,3,8,17,48,3,No,No,Good,Low,Yes,Yes,6,3,3,0,0,No,No,No,Desktop,2.125,6,0.375,0.75,0.375,0.375,0,0
Yes,2012,Conference,2013,Yes,N/A,Balance,5,8,16,53,3,No,Yes,Ok,Medium,Yes,Yes,3,3,0,0,0,No,Yes,Yes,Desktop,2,6.625,0.375,0.375,0.375,0,0,0
Yes,2011,Conference,2013,Yes,Yes,Balance,4,9,28,36,3,Yes,Yes,Ok,Medium,Yes,Yes,9,4,4,0,1,No,Yes,Yes,Desktop,3.111111111,4,0.333333333,1,0.444444444,0.444444444,0,0.111111111
Yes,2012,Journal,2013,Yes,Yes,Balance,3,27,55,45,3,Yes,Yes,Good,High,Yes,Yes,18,6,10,1,1,No,Yes,Yes,Desktop,2.037037037,1.666666667,0.111111111,0.666666667,0.222222222,0.37037037,0.037037037,0.037037037
Yes,2001,Journal,2013,No,N/A,Empirical,3,19,58,50,0,Yes,Yes,Good,Medium,Yes,No,22,4,1,15,2,No,No,No,Desktop,3.052631579,2.631578947,0,1.157894737,0.210526316,0.052631579,0.789473684,0.105263158
Yes,1998,Conference,2013,No,N/A,Empirical,2,6,3,15,0,No,No,Excellent,Low,No,No,28,3,24,0,1,Yes,No,No,Desktop,0.5,2.5,0,4.666666667,0.5,4,0,0.166666667
Yes,1993,Book,2013,Yes,N/A,Empirical,1,107,60,30,0,Yes,No,Excellent,High,No,Yes,42,15,3,14,10,Yes,No,Yes,Desktop,0.560747664,0.280373832,0,0.392523364,0.140186916,0.028037383,0.130841121,0.093457944
Yes,1996,Journal,2013,Yes,N/A,Empirical,1,19,15,49,0,No,Yes,Excellent,Low,No,Yes,8,5,3,0,0,Yes,No,Yes,Desktop,0.789473684,2.578947368,0,0.421052632,0.263157895,0.157894737,0,0
Yes,2012,Journal,2013,No,N/A,Empirical,5,7,19,0,0,Yes,No,Excellent,Low,No,Yes,4,0,2,2,0,No,Yes,Yes,GPU,2.714285714,0,0,0.571428571,0,0.285714286,0.285714286,0
Yes,2013,Conference,2013,Yes,N/A,Empirical,3,6,16,3,0,No,No,Excellent,Low,No,Yes,2,2,0,0,0,No,Yes,Yes,GPU,2.666666667,0.5,0,0.333333333,0.333333333,0,0,0
Yes,2011,Conference,2013,Yes,N/A,Balance,3,9,36,9,0,No,No,Excellent,Low,No,Yes,8,2,5,0,1,No,No,Yes,GPU,4,1,0,0.888888889,0.222222222,0.555555556,0,0.111111111
Yes,2008,Journal,2013,Yes,N/A,Balance,2,24,39,17,0,Yes,No,Ok,Medium,No,Yes,18,1,16,0,1,No,Yes,Yes,Desktop,1.625,0.708333333,0,0.75,0.041666667,0.666666667,0,0.041666667
Yes,2007,Conference,2013,Yes,N/A,Empirical,4,8,16,29,0,Yes,Yes,Ok,Low,Yes,Yes,3,2,1,0,0,No,No,No,GPU,2,3.625,0,0.375,0.25,0.125,0,0
Yes,2010,Journal,2013,Yes,N/A,Empirical,5,22,36,41,1,Yes,Yes,Good,High,No,Yes,12,11,0,1,0,No,Yes,Yes,Desktop,1.636363636,1.863636364,0.045454545,0.545454545,0.5,0,0.045454545,0
Yes,2013,Journal,2013,Yes,Yes,Theory,4,44,103,137,0,No,Yes,Low,High,Step-Code,Yes,25,3,18,4,0,No,No,No,Desktop,2.340909091,3.113636364,0,0.568181818,0.068181818,0.409090909,0.090909091,0
Yes,1992,Workshop,2013,No,N/A,Empirical,3,11,14,18,0,No,Yes,Excellent,Low,No,No,22,0,20,0,2,Yes,No,Yes,Desktop,1.272727273,1.636363636,0,2,0,1.818181818,0,0.181818182
Yes,2011,Journal,2013,No,N/A,Theory,3,31,44,158,11,Yes,Yes,Good,Low,Yes,Yes,10,4,6,0,0,No,No,Yes,Desktop,1.419354839,5.096774194,0.35483871,0.322580645,0.129032258,0.193548387,0,0
Yes,2012,pre-print,2013,Yes,N/A,Balance,1,6,7,16,0,No,No,Excellent,Low,Step-Code,Yes,11,2,9,0,0,No,No,Yes,Desktop,1.166666667,2.666666667,0,1.833333333,0.333333333,1.5,0,0
Yes,2012,Book,2013,No,N/A,Empirical,1,16,28,64,0,No,No,Excellent,Medium,Step-Code,No,6,2,4,0,0,No,No,Yes,Desktop,1.75,4,0,0.375,0.125,0.25,0,0
Yes,1992,Conference,2013,No,N/A,Empirical,2,8,9,17,0,No,No,Excellent,Low,No,No,21,0,20,0,1,Yes,No,Yes,Desktop,1.125,2.125,0,2.625,0,2.5,0,0.125
Yes,1989,Book,2013,Yes,N/A,Empirical,1,22,7,2,0,No,No,Ok,Medium,Yes,No,25,0,17,1,7,Yes,No,No,Desktop,0.318181818,0.090909091,0,1.136363636,0,0.772727273,0.045454545,0.318181818
Yes,1991,Tech Report,2013,Yes,N/A,Empirical,1,6,8,6,0,Yes,No,Ok,Medium,Step-Code,No,2,0,0,0,2,Yes,No,No,Desktop,1.333333333,1,0,0.333333333,0,0,0,0.333333333
Yes,2003,Conference,2013,Yes,N/A,Theory,2,21,20,89,0,Yes,Yes,Good,Medium,Step-Code,Yes,6,4,2,0,0,No,No,Yes,Desktop,0.952380952,4.238095238,0,0.285714286,0.19047619,0.095238095,0,0
Yes,2004,Journal,2013,No,N/A,Theory,2,70,145,249,1,Yes,Yes,Ok,Medium,Yes,Yes,21,7,6,1,7,Yes,No,Yes,Desktop,2.071428571,3.557142857,0.014285714,0.3,0.1,0.085714286,0.014285714,0.1
Yes,2000,Journal,2013,No,N/A,Balance,4,6,11,57,0,No,Yes,Ok,Medium,No,Yes,3,0,3,0,0,No,Yes,Yes,Desktop,1.833333333,9.5,0,0.5,0,0.5,0,0
Yes,2006,Journal,2014,Yes,N/A,Empirical,1,13,14,7,0,Yes,No,Excellent,Medium,No,Yes,7,5,2,0,0,Yes,No,Yes,Desktop,1.076923077,0.538461538,0,0.538461538,0.384615385,0.153846154,0,0
Yes,2007,Conference,2014,Yes,N/A,Balance,2,16,17,15,1,Yes,No,Good,Medium,Yes,Yes,16,12,4,0,0,Yes,Yes,Yes,Desktop,1.0625,0.9375,0.0625,1,0.75,0.25,0,0
Yes,2013,Conference,2014,No,N/A,Theory,5,8,29,64,4,Yes,Yes,Good,Low,Yes,Yes,5,5,0,0,0,No,No,Yes,Desktop,3.625,8,0.5,0.625,0.625,0,0,0
Yes,2004,Conference,2014,Yes,N/A,Empirical,4,10,12,7,0,No,No,Excellent,Low,No,Yes,8,2,5,0,1,Yes,No,Yes,Desktop,1.2,0.7,0,0.8,0.2,0.5,0,0.1
Yes,2006,Conference,2014,Yes,N/A,Empirical,6,10,15,11,0,No,No,Excellent,Low,No,Yes,15,3,12,0,0,Yes,No,Yes,Desktop,1.5,1.1,0,1.5,0.3,1.2,0,0
Yes,2009,Tech Report,2014,Yes,N/A,Empirical,2,12,16,6,0,No,No,Excellent,Medium,Yes,Yes,7,2,5,0,0,Yes,No,Yes,Desktop,1.333333333,0.5,0,0.583333333,0.166666667,0.416666667,0,0
Yes,2007,Conference,2014,Yes,N/A,Theory,2,8,18,32,3,Yes,Yes,Ok,High,Yes,Yes,8,2,6,0,0,No,No,No,Desktop,2.25,4,0.375,1,0.25,0.75,0,0
Yes,2014,Conference,2014,No,N/A,Empirical,2,9,18,12,0,No,No,Excellent,Medium,Yes,Yes,17,3,14,0,0,No,No,Yes,Desktop,2,1.333333333,0,1.888888889,0.333333333,1.555555556,0,0
Yes,2012,Conference,2015,No,N/A,Balance,2,25,34,31,0,No,No,Excellent,Low,No,Yes,40,0,37,2,1,Yes,No,Yes,Desktop,1.36,1.24,0,1.6,0,1.48,0.08,0.04
Yes,2015,Conference,2015,Yes,Yes,Balance,2,9,21,22,0,No,No,Ok,High,Yes,Yes,11,2,8,0,1,Yes,Yes,Yes,Desktop,2.333333333,2.444444444,0,1.222222222,0.222222222,0.888888889,0,0.111111111
Yes,2000,Journal,2015,Yes,N/A,Empirical,3,4,37,17,0,No,No,Good,Low,Step-Code,Yes,12,0,4,5,3,Yes,No,Yes,Desktop,9.25,4.25,0,3,0,1,1.25,0.75
Yes,2014,Journal,2015,Yes,No,Empirical,1,24,67,30,0,No,No,Ok,High,No,Yes,12,0,4,6,2,No,Yes,Yes,Desktop,2.791666667,1.25,0,0.5,0,0.166666667,0.25,0.083333333
Yes,2016,Conference,2015,No,N/A,Empirical,4,9,45,36,0,No,No,Excellent,Low,No,Yes,10,8,0,1,1,No,No,Yes,GPU,5,4,0,1.111111111,0.888888889,0,0.111111111,0.111111111
Yes,2015,Conference,2015,Yes,N/A,Empirical,2,10,34,7,0,Yes,No,Ok,Low,No,Yes,7,7,0,0,0,No,No,Yes,GPU,3.4,0.7,0,0.7,0.7,0,0,0
Yes,2012,Conference,2015,Yes,N/A,Empirical,3,9,26,12,0,No,No,Good,Low,No,Yes,6,2,1,2,1,No,Yes,Yes,GPU,2.888888889,1.333333333,0,0.666666667,0.222222222,0.111111111,0.222222222,0.111111111
Yes,2013,Conference,2015,No,N/A,Balance,3,10,25,47,0,Yes,Yes,Excellent,Medium,Step-Code,Yes,9,2,1,0,6,Yes,No,Yes,GPU,2.5,4.7,0,0.9,0.2,0.1,0,0.6
Yes,2015,Book,2015,Yes,Yes,Balance,2,37,41,94,0,No,No,Good,High,Code-Like,Yes,36,5,29,0,2,No,Yes,Yes,Desktop,1.108108108,2.540540541,0,0.972972973,0.135135135,0.783783784,0,0.054054054
Yes,2013,Tech Report,2015,Yes,N/A,Balance,1,43,33,78,0,No,Yes,Good,High,No,Yes,24,4,0,15,5,No,No,Yes,GPU,0.76744186,1.813953488,0,0.558139535,0.093023256,0,0.348837209,0.11627907
Yes,2015,Conference,2015,Yes,N/A,Empirical,2,9,24,54,0,No,No,Good,Medium,Yes,Yes,6,2,4,0,0,No,No,Yes,GPU,2.666666667,6,0,0.666666667,0.222222222,0.444444444,0,0
Yes,2015,Conference,2015,Yes,N/A,Empirical,4,11,34,49,0,No,Yes,Excellent,Low,No,Yes,36,7,4,25,0,No,Yes,Yes,GPU,3.090909091,4.454545455,0,3.272727273,0.636363636,0.363636364,2.272727273,0
Yes,2013,Conference,2015,No,N/A,Balance,3,13,24,36,1,No,Yes,Ok,High,Step-Code,Yes,3,1,0,0,2,Yes,No,Yes,Desktop,1.846153846,2.769230769,0.076923077,0.230769231,0.076923077,0,0,0.153846154
Yes,2016,Conference,2016,No,N/A,Theory,2,9,30,39,0,No,No,Good,High,No,Yes,9,1,7,0,1,No,No,Yes,GPU,3.333333333,4.333333333,0,1,0.111111111,0.777777778,0,0.111111111
Yes,2015,Conference,2016,No,N/A,Empirical,4,9,50,12,0,Yes,No,Excellent,Low,No,Yes,18,8,7,0,3,No,No,Yes,GPU,5.555555556,1.333333333,0,2,0.888888889,0.777777778,0,0.333333333
Yes,2011,Conference,2016,Yes,N/A,Balance,6,7,13,13,2,Yes,No,Good,Medium,No,Yes,7,2,4,1,0,No,No,Yes,GPU,1.857142857,1.857142857,0.285714286,1,0.285714286,0.571428571,0.142857143,0
Yes,2016,Conference,2016,Yes,N/A,Balance,3,11,35,50,3,Yes,No,Good,Low,No,Yes,21,1,20,0,0,No,Yes,Yes,GPU,3.181818182,4.545454545,0.272727273,1.909090909,0.090909091,1.818181818,0,0
Yes,2010,Conference,2016,No,N/A,Empirical,4,7,31,28,0,No,No,Low,High,Yes,Yes,7,1,1,4,1,No,No,Yes,GPU,4.428571429,4,0,1,0.142857143,0.142857143,0.571428571,0.142857143
Yes,2015,Conference,2016,Yes,N/A,Empirical,3,9,42,14,0,Yes,No,Good,Low,No,Yes,13,5,2,2,4,No,No,Yes,GPU,4.666666667,1.555555556,0,1.444444444,0.555555556,0.222222222,0.222222222,0.444444444
Yes,2004,Journal,2016,No,N/A,Balance,5,15,48,132,6,Yes,No,Excellent,Low,No,Yes,5,0,5,0,0,No,No,Yes,Desktop,3.2,8.8,0.4,0.333333333,0,0.333333333,0,0
Yes,2009,Conference,2016,No,N/A,Balance,7,8,20,60,2,No,No,Low,Low,No,Yes,9,4,5,0,0,No,No,No,Desktop,2.5,7.5,0.25,1.125,0.5,0.625,0,0
Yes,2009,Conference,2016,No,N/A,Theory,5,7,12,60,5,Yes,Yes,Ok,Low,No,No,3,0,2,0,1,No,No,No,Desktop,1.714285714,8.571428571,0.714285714,0.428571429,0,0.285714286,0,0.142857143
Yes,2013,Conference,2016,Yes,N/A,Theory,2,9,25,158,7,Yes,Yes,Good,High,Yes,Yes,13,1,12,0,0,No,No,Yes,Desktop,2.777777778,17.55555556,0.777777778,1.444444444,0.111111111,1.333333333,0,0
Yes,2011,Tech Report,2016,No,N/A,Balance,1,29,31,76,4,No,No,Good,High,Yes,No,9,5,3,0,1,Yes,No,Yes,Desktop,1.068965517,2.620689655,0.137931034,0.310344828,0.172413793,0.103448276,0,0.034482759
Yes,2013,Conference,2016,Yes,N/A,Empirical,4,12,32,16,0,No,No,Ok,High,No,Yes,9,8,0,0,1,No,No,Yes,Desktop,2.666666667,1.333333333,0,0.75,0.666666667,0,0,0.083333333
Yes,2011,Book,2016,No,N/A,Balance,2,21,69,45,0,No,No,Good,High,Step-Code,No,2,0,0,0,2,Yes,No,Yes,Desktop,3.285714286,2.142857143,0,0.095238095,0,0,0,0.095238095
Yes,2015,Journal,2016,Yes,N/A,Balance,4,27,45,65,0,No,No,Excellent,Low,Code-Like,Yes,13,3,9,1,0,No,Yes,Yes,Desktop,1.666666667,2.407407407,0,0.481481481,0.111111111,0.333333333,0.037037037,0
Yes,2013,Conference,2016,No,N/A,Theory,4,9,20,42,7,Yes,Yes,Good,Medium,No,Yes,4,2,1,1,0,Yes,No,No,Desktop,2.222222222,4.666666667,0.777777778,0.444444444,0.222222222,0.111111111,0.111111111,0
Yes,2016,Conference,2016,Yes,N/A,Empirical,4,11,28,29,0,No,No,Good,High,Code-Like,Yes,30,2,27,0,1,No,Yes,Yes,Desktop,2.545454545,2.636363636,0,2.727272727,0.181818182,2.454545455,0,0.090909091
Yes,1997,Journal,2016,No,N/A,Empirical,2,9,17,31,0,No,No,Good,Medium,Step-Code,Yes,9,3,2,0,4,Yes,No,Yes,Desktop,1.888888889,3.444444444,0,1,0.333333333,0.222222222,0,0.444444444
Yes,2016,Conference,2016,No,N/A,Empirical,5,11,33,11,0,Yes,No,Excellent,Low,No,Yes,15,5,8,1,1,Yes,No,Yes,GPU,3,1,0,1.363636364,0.454545455,0.727272727,0.090909091,0.090909091
Yes,2013,Conference,2016,Yes,Yes,Balance,6,9,21,98,0,No,Yes,Low,High,Yes,Yes,1,0,0,0,1,No,No,Yes,Desktop,2.333333333,10.88888889,0,0.111111111,0,0,0,0.111111111
Yes,2002,Conference,2016,No,N/A,Empirical,2,6,25,45,0,No,No,Good,Medium,No,Yes,15,5,10,0,0,No,No,Yes,Desktop,4.166666667,7.5,0,2.5,0.833333333,1.666666667,0,0
Yes,2016,Conference,2016,Yes,N/A,Theory,2,9,26,72,7,Yes,Yes,Low,High,Code-Like,Yes,6,0,3,0,3,No,No,Yes,Desktop,2.888888889,8,0.777777778,0.666666667,0,0.333333333,0,0.333333333
Yes,2014,Conference,2016,Yes,N/A,Balance,6,9,20,49,1,Yes,Yes,Good,Medium,Yes,Yes,4,1,1,0,2,No,No,Yes,Desktop,2.222222222,5.444444444,0.111111111,0.444444444,0.111111111,0.111111111,0,0.222222222
Yes,2008,Conference,2016,No,N/A,Empirical,3,10,14,24,0,No,Yes,Good,Medium,Yes,Yes,14,3,8,0,3,Yes,Yes,Yes,Desktop,1.4,2.4,0,1.4,0.3,0.8,0,0.3
Yes,2014,Conference,2016,Yes,Yes,Balance,3,9,28,54,4,Yes,Yes,Ok,High,Yes,Yes,24,4,20,0,0,No,Yes,Yes,Desktop,3.111111111,6,0.444444444,2.666666667,0.444444444,2.222222222,0,0
Yes,2000,Conference,2016,No,N/A,Empirical,2,8,16,0,0,No,No,Excellent,Medium,Yes,Yes,8,2,4,1,1,Yes,No,No,Desktop,2,0,0,1,0.25,0.5,0.125,0.125
Yes,2016,Journal,2016,Yes,N/A,Balance,3,38,51,161,11,Yes,Yes,Excellent,Low,Yes,Yes,37,8,29,0,0,No,Yes,Yes,Desktop,1.342105263,4.236842105,0.289473684,0.973684211,0.210526316,0.763157895,0,0
Yes,2014,Conference,2016,Yes,N/A,Balance,8,9,29,36,3,No,Yes,Good,High,Yes,Yes,11,2,0,5,4,Yes,No,No,GPU,3.222222222,4,0.333333333,1.222222222,0.222222222,0,0.555555556,0.444444444
Yes,2016,Journal,2016,No,N/A,Theory,8,35,62,100,0,No,Yes,Excellent,Low,No,Yes,36,5,18,4,9,Yes,No,Yes,GPU,1.771428571,2.857142857,0,1.028571429,0.142857143,0.514285714,0.114285714,0.257142857
Yes,1997,Conference,2016,No,N/A,Theory,1,9,10,59,1,No,Yes,Good,Low,No,No,0,0,0,0,0,Yes,No,Yes,Desktop,1.111111111,6.555555556,0.111111111,0,0,0,0,0
Yes,2016,Conference,2016,Yes,Yes,Balance,2,9,13,80,3,No,Yes,Good,Medium,Yes,Yes,7,3,2,0,2,Yes,Yes,Yes,Desktop,1.444444444,8.888888889,0.333333333,0.777777778,0.333333333,0.222222222,0,0.222222222
Yes,2016,Conference,2017,Yes,N/A,Empirical,7,11,41,2,0,No,No,Excellent,Low,No,Yes,10,6,2,2,0,No,No,Yes,GPU,3.727272727,0.181818182,0,0.909090909,0.545454545,0.181818182,0.181818182,0
Yes,2000,Journal,2017,Yes,N/A,Balance,3,22,39,31,3,Yes,No,Ok,High,No,No,17,0,8,8,1,Yes,Yes,Yes,Desktop,1.772727273,1.409090909,0.136363636,0.772727273,0,0.363636364,0.363636364,0.045454545
Yes,2017,Conference,2017,Yes,Yes,Balance,2,9,15,59,10,Yes,No,Good,Low,Yes,Yes,6,2,2,0,2,No,No,No,Desktop,1.666666667,6.555555556,1.111111111,0.666666667,0.222222222,0.222222222,0,0.222222222
Yes,2005,Conference,2017,No,N/A,Empirical,3,10,25,9,0,No,No,Good,Medium,No,Yes,13,2,8,0,3,Yes,No,Yes,Desktop,2.5,0.9,0,1.3,0.2,0.8,0,0.3
Yes,2015,Conference,2017,Yes,N/A,Balance,3,10,29,53,10,Yes,Yes,Ok,Medium,Yes,Yes,15,3,12,0,0,No,Yes,Yes,Server,2.9,5.3,1,1.5,0.3,1.2,0,0
Yes,2011,Conference,2017,Yes,N/A,Balance,4,6,27,40,1,Yes,No,Low,Low,No,Yes,7,1,6,0,0,No,Yes,Yes,Server,4.5,6.666666667,0.166666667,1.166666667,0.166666667,1,0,0
Yes,2010,Conference,2017,No,Yes,Theory,1,10,13,176,2,No,Yes,Good,Medium,Yes,No,4,0,3,0,1,No,No,Yes,Desktop,1.3,17.6,0.2,0.4,0,0.3,0,0.1
Yes,2017,Conference,2017,Yes,N/A,Theory,3,10,23,59,15,Yes,Yes,Ok,Low,Yes,Yes,18,0,13,2,3,Yes,No,No,GPU,2.3,5.9,1.5,1.8,0,1.3,0.2,0.3
Yes,2017,Conference,2017,Yes,N/A,Empirical,2,12,41,50,0,No,Yes,Good,Low,No,Yes,3,0,2,1,0,No,No,Yes,GPU,3.416666667,4.166666667,0,0.25,0,0.166666667,0.083333333,0
Yes,2000,Conference,2017,No,N/A,Theory,1,9,20,33,0,No,Yes,Good,High,No,No,13,3,0,0,10,Yes,No,Yes,Desktop,2.222222222,3.666666667,0,1.444444444,0.333333333,0,0,1.111111111

==> didnt_reproduce.csv <==
Reproduced,Year,Type,Year Attempted,Author Code Available,Authors Reply,Rigor vs Empirical,Number of Authors,Pages,Num References,Number of Equations,Number of Proofs,Has Appendix,Looks Intimidating,Paper Readability,Algo Difficulty,Pseudo Code,Data Available,Total Tables and Figures,Number of Tables,Number of Graphs/Plots,Number of Other Figures,Conceptualization Figures,Uses Exemplar Toy Problem,Exact Compute Used,Hyperparameters Specified,Compute Needed,Normalized Num References,Normalized Number of Equations,Normalized Number of Proofs,Normalized Total Tables and Figures,Normalized Number of Tables,Normalized Number of Graphs/Plots,Normalized Number of Other Figures,Normalized Conceptualization Figures
No,2006,Journal,2012,No,N/A,Theory,2,14,46,46,0,No,Yes,Low,High,No,No,19,2,10,6,1,Yes,No,No,Desktop,3.285714286,3.285714286,0,1.357142857,0.142857143,0.714285714,0.428571429,0.071428571
No,2006,Conference,2012,No,N/A,Theory,2,7,21,23,3,No,No,Good,Low,No,Yes,26,1,25,0,0,No,No,Yes,Desktop,3,3.285714286,0.428571429,3.714285714,0.142857143,3.571428571,0,0
No,2001,Journal,2012,Yes,N/A,Theory,1,22,13,50,4,Yes,Yes,Low,High,Yes,Yes,1,0,0,0,1,No,No,No,Desktop,0.590909091,2.272727273,0.181818182,0.045454545,0,0,0,0.045454545
No,1997,Journal,2012,No,N/A,Empirical,3,29,42,18,2,Yes,Yes,Low,High,Step-Code,Yes,16,4,10,1,1,No,No,No,Desktop,1.448275862,0.620689655,0.068965517,0.551724138,0.137931034,0.344827586,0.034482759,0.034482759
No,2007,Journal,2012,No,N/A,Theory,3,13,35,45,1,No,Yes,Low,Medium,Step-Code,Yes,25,19,6,0,0,No,No,Yes,Desktop,2.692307692,3.461538462,0.076923077,1.923076923,1.461538462,0.461538462,0,0
No,2000,Journal,2012,Yes,No,Balance,1,29,26,5,0,Yes,No,Ok,Medium,Step-Code,Yes,24,24,0,0,0,No,No,Yes,Desktop,0.896551724,0.172413793,0,0.827586207,0.827586207,0,0,0
No,2006,Conference,2012,Yes,No,Theory,2,8,32,34,5,Yes,Yes,Good,Medium,Step-Code,N/A,1,1,0,0,0,No,No,No,Desktop,4,4.25,0.625,0.125,0.125,0,0,0
No,2004,Journal,2012,No,N/A,Balance,3,31,25,25,1,Yes,No,Ok,Medium,Step-Code,Yes,8,5,2,0,1,Yes,No,Yes,Desktop,0.806451613,0.806451613,0.032258065,0.258064516,0.161290323,0.064516129,0,0.032258065
No,1991,Journal,2012,No,N/A,Theory,2,8,6,23,0,No,Yes,Low,Low,No,No,2,0,1,1,0,No,No,Yes,Desktop,0.75,2.875,0,0.25,0,0.125,0.125,0
No,2003,Journal,2012,Yes,No,Theory,3,25,32,27,0,Yes,No,Ok,High,No,Yes,14,0,3,7,4,No,No,Yes,Desktop,1.28,1.08,0,0.56,0,0.12,0.28,0.16
No,2008,Journal,2012,No,N/A,Theory,4,13,27,70,4,No,Yes,Low,High,No,Yes,14,2,2,1,9,Yes,No,No,Desktop,2.076923077,5.384615385,0.307692308,1.076923077,0.153846154,0.153846154,0.076923077,0.692307692
No,2000,Journal,2012,Yes,N/A,Empirical,2,35,47,6,0,No,No,Ok,Medium,Code-Like,Yes,12,6,6,0,0,No,No,Yes,Desktop,1.342857143,0.171428571,0,0.342857143,0.171428571,0.171428571,0,0
No,2001,Journal,2012,Yes,N/A,Theory,3,37,58,72,4,Yes,Yes,Ok,High,Yes,Yes,16,1,9,3,3,Yes,No,Yes,Desktop,1.567567568,1.945945946,0.108108108,0.432432432,0.027027027,0.243243243,0.081081081,0.081081081
No,2010,Journal,2012,No,No,Theory,2,14,18,34,1,No,No,Low,High,Step-Code,No,38,2,33,0,3,Yes,No,Yes,Desktop,1.285714286,2.428571429,0.071428571,2.714285714,0.142857143,2.357142857,0,0.214285714
No,2002,Conference,2012,No,N/A,Balance,4,8,21,22,0,No,No,Ok,Medium,Yes,No,3,0,1,2,0,No,No,Yes,Desktop,2.625,2.75,0,0.375,0,0.125,0.25,0
No,2003,Conference,2012,No,N/A,Empirical,5,12,10,4,0,No,No,Low,Medium,Code-Like,No,11,0,0,8,3,Yes,No,Yes,Desktop,0.833333333,0.333333333,0,0.916666667,0,0,0.666666667,0.25
No,2004,Conference,2012,No,N/A,Empirical,2,4,17,0,0,No,No,Low,Low,Step-Code,No,6,2,4,0,0,No,No,Partial,Desktop,4.25,0,0,1.5,0.5,1,0,0
No,2000,Journal,2012,Yes,N/A,Empirical,2,4,15,5,0,No,No,Low,Medium,No,No,5,0,2,1,2,Yes,No,Partial,Desktop,3.75,1.25,0,1.25,0,0.5,0.25,0.5
No,2006,Conference,2012,Yes,N/A,Theory,2,8,11,46,2,No,Yes,Low,Medium,Step-Code,Yes,11,0,10,0,1,Yes,No,Yes,Desktop,1.375,5.75,0.25,1.375,0,1.25,0,0.125
No,2003,Journal,2012,Yes,N/A,Theory,2,6,6,18,4,Yes,No,Low,Medium,Step-Code,Yes,4,0,4,0,0,Yes,No,Yes,Desktop,1,3,0.666666667,0.666666667,0,0.666666667,0,0
No,2000,Journal,2012,No,N/A,Empirical,2,32,23,13,2,No,No,Ok,Low,Code-Like,Yes,28,7,11,10,0,No,No,Yes,Desktop,0.71875,0.40625,0.0625,0.875,0.21875,0.34375,0.3125,0
No,2006,Conference,2012,Yes,No,Theory,3,8,17,57,10,Yes,Yes,Low,High,Yes,Yes,5,0,5,0,0,No,No,Yes,Desktop,2.125,7.125,1.25,0.625,0,0.625,0,0
No,1995,Conference,2012,No,N/A,Balance,1,11,9,16,0,No,No,Low,Medium,Step-Code,No,12,0,10,0,2,No,No,Yes,Desktop,0.818181818,1.454545455,0,1.090909091,0,0.909090909,0,0.181818182
No,2008,Conference,2012,Yes,N/A,Empirical,4,8,9,11,0,No,No,Low,Low,Step-Code,Yes,21,3,17,1,0,No,Yes,Yes,Desktop,1.125,1.375,0,2.625,0.375,2.125,0.125,0
No,2000,Conference,2012,Yes,N/A,Balance,2,10,24,19,2,No,No,Ok,Medium,Yes,Yes,7,0,7,0,0,No,No,Yes,Desktop,2.4,1.9,0.2,0.7,0,0.7,0,0
No,2002,Conference,2012,Yes,N/A,Theory,2,7,17,20,0,No,No,Low,High,Yes,Yes,2,2,0,0,0,No,No,Yes,Desktop,2.428571429,2.857142857,0,0.285714286,0.285714286,0,0,0
No,2009,Conference,2013,No,No,Empirical,3,10,30,26,0,Yes,No,Low,High,Yes,No,9,2,6,0,1,No,Yes,Yes,Cluster,3,2.6,0,0.9,0.2,0.6,0,0.1
No,1999,Book,2013,Yes,N/A,Balance,1,16,11,41,0,Yes,Yes,Low,Medium,No,Yes,8,4,4,0,0,No,Yes,Yes,Desktop,0.6875,2.5625,0,0.5,0.25,0.25,0,0
No,2005,Conference,2013,No,No,Theory,5,8,12,13,4,No,No,Low,Low,No,Yes,9,2,4,0,3,No,No,Yes,Desktop,1.5,1.625,0.5,1.125,0.25,0.5,0,0.375
No,2003,Conference,2013,Yes,No,Balance,3,8,13,16,1,No,No,Ok,Medium,Yes,Yes,5,1,3,0,1,No,No,Yes,Desktop,1.625,2,0.125,0.625,0.125,0.375,0,0.125
No,2007,Conference,2013,No,N/A,Balance,7,8,18,25,0,No,Yes,Ok,High,Yes,Yes,11,2,9,0,0,No,No,Yes,500 CPUs,2.25,3.125,0,1.375,0.25,1.125,0,0
No,2005,Journal,2013,Yes,N/A,Theory,2,18,32,61,4,Yes,Yes,Ok,Medium,Step-Code,Yes,15,3,8,4,0,Yes,No,Yes,Desktop,1.777777778,3.388888889,0.222222222,0.833333333,0.166666667,0.444444444,0.222222222,0
No,2007,Conference,2013,Yes,No,Balance,3,8,16,42,4,No,Yes,Low,High,Yes,Yes,23,4,18,0,1,No,No,Yes,Desktop,2,5.25,0.5,2.875,0.5,2.25,0,0.125
No,2005,Journal,2013,Yes,N/A,Balance,3,30,57,49,2,No,Yes,Low,High,Step-Code,Yes,24,4,18,1,1,Yes,Yes,Yes,Desktop,1.9,1.633333333,0.066666667,0.8,0.133333333,0.6,0.033333333,0.033333333
No,2010,Conference,2013,No,N/A,Theory,2,9,14,35,2,No,Yes,Low,Low,Yes,Yes,15,0,8,3,4,No,No,No,Desktop,1.555555556,3.888888889,0.222222222,1.666666667,0,0.888888889,0.333333333,0.444444444
No,2003,Conference,2013,Yes,No,Theory,2,13,12,34,0,Yes,Yes,Low,High,Step-Code,Yes,8,0,8,0,0,No,No,Yes,Desktop,0.923076923,2.615384615,0,0.615384615,0,0.615384615,0,0
No,1995,Journal,2013,No,N/A,Theory,2,25,14,61,0,Yes,No,Low,Medium,No,Yes,13,3,1,3,6,Yes,No,No,Desktop,0.56,2.44,0,0.52,0.12,0.04,0.12,0.24
No,2006,Conference,2013,Yes,N/A,Empirical,4,8,14,0,0,No,No,Low,Low,Step-Code,No,12,1,8,3,0,No,No,Partial,Desktop,1.75,0,0,1.5,0.125,1,0.375,0
No,2008,Journal,2013,No,N/A,Theory,2,27,27,28,2,Yes,No,Low,Medium,Step-Code,No,14,6,5,2,1,No,No,Yes,Desktop,1,1.037037037,0.074074074,0.518518519,0.222222222,0.185185185,0.074074074,0.037037037
No,2010,Conference,2013,Yes,N/A,Theory,5,10,30,78,4,No,Yes,Ok,Medium,Yes,Yes,4,2,2,0,0,No,Yes,Yes,Desktop,3,7.8,0.4,0.4,0.2,0.2,0,0
No,2009,Journal,2013,Yes,N/A,Theory,3,17,15,58,2,Yes,No,Low,Low,Step-Code,Yes,3,1,2,0,0,No,No,Yes,Desktop,0.882352941,3.411764706,0.117647059,0.176470588,0.058823529,0.117647059,0,0
No,2004,Journal,2013,Yes,N/A,Theory,2,22,29,52,0,No,No,Low,Medium,No,Yes,23,4,8,0,11,Yes,No,No,Desktop,1.318181818,2.363636364,0,1.045454545,0.181818182,0.363636364,0,0.5
No,1999,Conference,2013,No,No,Theory,5,7,9,29,4,No,No,Low,Medium,No,Yes,5,0,0,1,4,Yes,Yes,Yes,Desktop,1.285714286,4.142857143,0.571428571,0.714285714,0,0,0.142857143,0.571428571
No,2006,Conference,2013,Yes,N/A,Empirical,2,6,16,17,0,No,No,Low,Medium,Step-Code,Yes,6,4,1,1,0,No,Yes,No,Desktop,2.666666667,2.833333333,0,1,0.666666667,0.166666667,0.166666667,0
No,2000,Conference,2013,Yes,N/A,Balance,2,8,17,11,0,No,No,Low,Medium,Step-Code,No,11,0,9,1,1,Yes,No,No,Desktop,2.125,1.375,0,1.375,0,1.125,0.125,0.125
No,2000,Conference,2013,Yes,N/A,Balance,2,7,12,13,0,No,Yes,Low,Medium,Step-Code,No,6,0,3,2,1,No,No,No,Desktop,1.714285714,1.857142857,0,0.857142857,0,0.428571429,0.285714286,0.142857143
No,2013,Journal,2013,Yes,N/A,Balance,3,14,22,33,2,Yes,Yes,Low,Medium,Step-Code,Yes,28,3,24,0,1,Yes,No,Yes,GPU,1.571428571,2.357142857,0.142857143,2,0.214285714,1.714285714,0,0.071428571
No,2005,Conference,2013,Yes,N/A,Theory,2,8,19,49,3,Yes,Yes,Low,Medium,Step-Code,Yes,4,1,1,1,1,Yes,No,No,Desktop,2.375,6.125,0.375,0.5,0.125,0.125,0.125,0.125
No,1999,Journal,2013,Yes,N/A,Theory,2,6,0,30,0,No,No,Low,Low,No,Yes,1,0,1,0,0,No,No,No,Desktop,0,5,0,0.166666667,0,0.166666667,0,0
No,2004,Conference,2013,No,N/A,Theory,4,8,30,33,1,No,Yes,Low,High,Step-Code,Yes,6,2,4,0,0,No,No,No,Desktop,3.75,4.125,0.125,0.75,0.25,0.5,0,0
No,2009,Conference,2013,No,N/A,Theory,3,8,24,35,3,Yes,No,Good,Low,Yes,Yes,7,2,4,0,1,No,No,Partial,Desktop,3,4.375,0.375,0.875,0.25,0.5,0,0.125
No,2005,Journal,2013,Yes,N/A,Theory,3,29,45,135,0,No,Yes,Good,Medium,No,Yes,9,2,3,0,4,Yes,No,Yes,Desktop,1.551724138,4.655172414,0,0.310344828,0.068965517,0.103448276,0,0.137931034
No,2001,Conference,2013,Yes,N/A,Theory,2,8,13,25,0,No,Yes,Ok,Low,Step-Code,Yes,8,0,3,0,5,No,No,No,Desktop,1.625,3.125,0,1,0,0.375,0,0.625
No,2008,Conference,2014,Yes,N/A,Theory,3,9,14,49,0,No,No,Low,Low,Yes,Yes,8,3,5,0,0,No,No,Yes,Desktop,1.555555556,5.444444444,0,0.888888889,0.333333333,0.555555556,0,0
No,2010,Conference,2014,No,N/A,Theory,2,9,18,60,3,Yes,Yes,Low,Low,Yes,Yes,13,0,13,0,0,Yes,No,No,Desktop,2,6.666666667,0.333333333,1.444444444,0,1.444444444,0,0
No,2013,Conference,2014,No,N/A,Balance,3,16,28,32,1,Yes,Yes,Low,Medium,Yes,Yes,8,2,6,0,0,Yes,Yes,Yes,Desktop,1.75,2,0.0625,0.5,0.125,0.375,0,0
No,2012,Conference,2014,No,N/A,Theory,7,7,37,36,1,No,Yes,Low,Low,Yes,Yes,8,4,4,0,0,No,No,No,Desktop,5.285714286,5.142857143,0.142857143,1.142857143,0.571428571,0.571428571,0,0
No,2009,Book,2014,Yes,No,Balance,2,24,41,29,0,No,No,Low,High,Step-Code,Yes,9,0,0,7,2,No,No,Yes,Desktop,1.708333333,1.208333333,0,0.375,0,0,0.291666667,0.083333333
No,2012,Conference,2014,Yes,N/A,Balance,2,16,20,48,3,No,Yes,Ok,High,Yes,Yes,38,1,34,3,0,No,Yes,No,Cluster,1.25,3,0.1875,2.375,0.0625,2.125,0.1875,0
No,2009,Conference,2014,No,N/A,Balance,2,9,25,40,0,Yes,No,Low,Low,No,Yes,10,0,4,6,0,No,No,No,Desktop,2.777777778,4.444444444,0,1.111111111,0,0.444444444,0.666666667,0
No,2011,Conference,2014,No,N/A,Theory,2,9,11,43,3,No,No,Low,Medium,Yes,Yes,5,2,3,0,0,No,No,No,Desktop,1.222222222,4.777777778,0.333333333,0.555555556,0.222222222,0.333333333,0,0
No,2011,Tech Report,2014,Yes,No,Empirical,4,22,35,35,0,No,No,Good,High,Yes,Yes,11,5,6,0,0,No,No,No,Cluster,1.590909091,1.590909091,0,0.5,0.227272727,0.272727273,0,0
No,2008,Conference,2014,No,N/A,Theory,2,8,10,53,1,Yes,Yes,Low,High,Step-Code,Yes,7,4,3,0,0,No,No,No,Desktop,1.25,6.625,0.125,0.875,0.5,0.375,0,0
No,2009,Journal,2014,Yes,N/A,Balance,3,17,18,50,1,Yes,No,Ok,Medium,Yes,Yes,14,6,8,0,0,No,No,Yes,Desktop,1.058823529,2.941176471,0.058823529,0.823529412,0.352941176,0.470588235,0,0
No,2007,Conference,2014,No,N/A,Theory,4,10,43,79,5,Yes,No,Ok,Medium,Step-Code,Yes,31,3,26,1,1,No,Yes,Yes,Cluster,4.3,7.9,0.5,3.1,0.3,2.6,0.1,0.1
No,2012,Conference,2014,No,N/A,Balance,3,8,18,30,0,Yes,No,Low,High,Step-Code,Yes,9,1,8,0,0,No,No,Yes,Desktop,2.25,3.75,0,1.125,0.125,1,0,0
No,2007,Journal,2014,No,N/A,Theory,1,32,67,155,5,No,No,Low,Medium,Step-Code,No,49,0,43,2,4,Yes,No,No,Desktop,2.09375,4.84375,0.15625,1.53125,0,1.34375,0.0625,0.125
No,2014,Conference,2014,Yes,N/A,Theory,3,11,19,69,0,Yes,No,Low,High,Yes,Yes,11,0,8,0,3,Yes,No,Yes,Desktop,1.727272727,6.272727273,0,1,0,0.727272727,0,0.272727273
No,2013,Conference,2015,No,N/A,Theory,5,12,31,81,5,Yes,Yes,Ok,High,Step-Code,Yes,15,2,13,0,0,No,Yes,Yes,Desktop,2.583333333,6.75,0.416666667,1.25,0.166666667,1.083333333,0,0
No,2015,Conference,2015,Yes,N/A,Balance,2,7,17,46,0,Yes,No,Good,Medium,Yes,Yes,2,0,2,0,0,No,No,Yes,GPU,2.428571429,6.571428571,0,0.285714286,0,0.285714286,0,0
No,2002,Conference,2015,Yes,No,Balance,2,7,11,16,0,No,No,Low,Low,No,Yes,2,0,0,2,0,No,No,Yes,Desktop,1.571428571,2.285714286,0,0.285714286,0,0,0.285714286,0
No,2009,Conference,2015,Yes,N/A,Empirical,2,8,15,26,0,No,No,Low,High,Step-Code,Yes,6,0,4,2,0,No,No,Yes,Desktop,1.875,3.25,0,0.75,0,0.5,0.25,0
No,2014,Conference,2015,No,Yes,Balance,7,9,30,30,5,Yes,No,Ok,High,Yes,Yes,10,1,9,0,0,No,No,Yes,Cluster,3.333333333,3.333333333,0.555555556,1.111111111,0.111111111,1,0,0
No,2015,Conference,2015,No,N/A,Theory,6,10,34,68,9,Yes,Yes,Ok,High,Yes,Yes,19,2,17,0,0,No,No,No,Cluster,3.4,6.8,0.9,1.9,0.2,1.7,0,0
No,2006,Journal,2016,No,N/A,Theory,2,14,46,90,0,No,Yes,Low,High,No,No,18,2,10,6,0,Yes,No,No,Desktop,3.285714286,6.428571429,0,1.285714286,0.142857143,0.714285714,0.428571429,0
No,2000,Conference,2016,No,N/A,Theory,1,7,9,34,0,No,No,Low,High,No,No,3,0,2,1,0,Yes,No,No,Desktop,1.285714286,4.857142857,0,0.428571429,0,0.285714286,0.142857143,0
No,2002,Journal,2016,No,N/A,Balance,3,13,64,99,0,Yes,Yes,Ok,High,Yes,No,33,1,32,0,0,Yes,No,Yes,Desktop,4.923076923,7.615384615,0,2.538461538,0.076923077,2.461538462,0,0
No,2016,Conference,2016,No,N/A,Theory,4,17,30,94,9,Yes,Yes,Good,Low,Yes,Yes,4,2,2,0,0,No,No,No,Desktop,1.764705882,5.529411765,0.529411765,0.235294118,0.117647059,0.117647059,0,0
No,2016,Conference,2016,No,No,Theory,1,35,20,419,23,No,Yes,Ok,Low,Yes,Yes,2,0,1,0,1,No,No,No,Desktop,0.571428571,11.97142857,0.657142857,0.057142857,0,0.028571429,0,0.028571429
No,2016,Conference,2016,No,N/A,Theory,1,8,19,166,8,Yes,Yes,Low,Medium,Yes,Yes,0,0,0,0,0,No,No,No,Desktop,2.375,20.75,1,0,0,0,0,0
No,2012,Conference,2016,No,Yes,Balance,2,8,17,28,0,No,No,Ok,High,Yes,Yes,7,4,3,0,0,No,No,No,Desktop,2.125,3.5,0,0.875,0.5,0.375,0,0
No,2016,Workshop,2016,Yes,Yes,Theory,4,10,36,51,11,Yes,Yes,Low,Medium,Yes,Yes,12,2,10,0,0,No,Yes,Yes,Cluster,3.6,5.1,1.1,1.2,0.2,1,0,0
No,2016,Conference,2016,No,No,Theory,4,9,18,63,1,Yes,No,Ok,Low,Yes,Yes,15,3,12,0,0,No,No,Yes,Desktop,2,7,0.111111111,1.666666667,0.333333333,1.333333333,0,0
No,2016,Journal,2016,,N/A,Theory,5,12,36,27,6,No,Yes,Low,Medium,Yes,Yes,15,5,10,0,0,Yes,Yes,Yes,Cluster,3,2.25,0.5,1.25,0.416666667,0.833333333,0,0
No,2012,Journal,2016,No,No,Theory,2,37,41,352,9,No,Yes,Good,Medium,No,Yes,18,7,11,0,0,Yes,No,No,Desktop,1.108108108,9.513513514,0.243243243,0.486486486,0.189189189,0.297297297,0,0
No,2016,Conference,2016,No,No,Theory,2,9,21,111,19,Yes,Yes,Low,High,Yes,Yes,8,2,6,0,0,No,Yes,No,Desktop,2.333333333,12.33333333,2.111111111,0.888888889,0.222222222,0.666666667,0,0
No,2015,Conference,2017,No,No,Balance,5,9,26,66,1,Yes,Yes,Ok,Low,Step-Code,Yes,19,1,18,0,0,No,Yes,Yes,Desktop,2.888888889,7.333333333,0.111111111,2.111111111,0.111111111,2,0,0
No,2017,Journal,2017,Yes,No,Balance,3,32,43,175,3,No,Yes,Low,High,Step-Code,Yes,47,8,39,0,0,No,Yes,Yes,Desktop,1.34375,5.46875,0.09375,1.46875,0.25,1.21875,0,0
No,2014,Conference,2017,Yes,Yes,Theory,7,9,30,34,5,Yes,No,Low,Medium,Step-Code,Yes,10,1,9,0,0,No,Yes,Yes,Cluster,3.333333333,3.777777778,0.555555556,1.111111111,0.111111111,1,0,0
No,2013,Conference,2017,No,No,Empirical,5,9,12,42,0,No,No,Low,High,No,Yes,8,0,8,0,0,No,No,Partial,GPU,1.333333333,4.666666667,0,0.888888889,0,0.888888889,0,0
No,2016,Conference,2017,No,No,Empirical,5,10,18,51,0,Yes,No,Low,High,No,Yes,18,2,13,3,0,No,No,No,GPU,1.8,5.1,0,1.8,0.2,1.3,0.3,0
No,2016,Conference,2017,No,No,Theory,2,12,26,31,1,Yes,Yes,Low,High,Yes,Yes,10,0,9,1,0,Yes,No,Yes,GPU,2.166666667,2.583333333,0.083333333,0.833333333,0,0.75,0.083333333,0
No,2017,Conference,2017,Yes,N/A,Theory,4,5,14,42,0,No,Yes,Low,Medium,No,Yes,8,0,8,0,0,No,No,No,Desktop,2.8,8.4,0,1.6,0,1.6,0,0
